Annotating sleep states in children from wrist-worn accelerometer data using Machine Learning

Sleep detection and annotation are crucial for researchers to understand sleep patterns, especially in children. With modern wrist-worn watches comprising built-in accelerometers, sleep logs can be collected. However, the annotation of these logs into distinct sleep events: onset and wakeup, proves to be challenging. These annotations must be automated, precise, and scalable. We propose to model the accelerometer data using different machine learning (ML) techniques such as support vectors, boosting, ensemble methods, and more complex approaches involving LSTMs and Region-based CNNs. Later, we aim to evaluate these approaches using the Event Detection Average Precision (EDAP) score (similar to the IOU metric) to eventually compare the predictive power and model performance.

==> guidelines.txt <==
·  	Title

·  	Team members

·  	Abstract: 1-2 Paragraphs

·  	Introduction & Background
    o   Problem being addressed and why it’s important
    o   Related work
    o   Outline of approach and rationale (high level)
    o   Contributions or novel characteristics of project

·  	Data Collection/Description
    o   Relevant Characteristics
    o   Source(s)
    o   Methods of acquisition

·  	Data Pre-Processing & Exploration
    o   Feature engineering/selection
    o   Relevant Plots

·  	Learning/Modeling
    o   Chosen models and why
    o   Training methods (validation, parameter selection)
    o   Other design choices

·  	Results
    o   Key findings and evaluation
    o   Comparisons from different approaches
    o   Plots and figures

·  	Conclusion
    o   Summarize everything above
    o   Lessons learned
    o   Future work - continuations or improvements

·  	References
